Linear Moment Models to Approximate Knudsen Layers

We propose a well-posed Maxwell-type boundary condition for the linear moment system in half-space. As a reduction of the Boltzmann equation, the moment equations are available to model Knudsen layers near a solid wall, where proper boundary conditions should be prescribed. Utilizing an orthogonal decomposition, we separate the part with a damping term from the system and then impose a new class of Maxwell-type boundary conditions on it. Due to the new boundary condition, we show that the half-space boundary value problem admits a unique solution with explicit expressions. Instantly, the well-posedness of the linear moment system is achieved. We apply the procedure to classical flow problems with the Shakhov collision term, such as the velocity slip and temperature jump problems. The model can capture Knudsen layers with very high accuracy using only a few moments.

==> pic/041.dat <==
0	0.399730512899012
0.101694915254237	0.352476220278958
0.203389830508475	0.312065867143759
0.305084745762712	0.277393953686082
0.406779661016949	0.247545207204042
0.508474576271186	0.221760338170292
0.610169491525424	0.199408196454088
0.711864406779661	0.179963091679847
0.813559322033898	0.162986287250888
0.915254237288136	0.148110873169582
1.01694915254237	0.135029378797236
1.11864406779661	0.123483611293083
1.22033898305085	0.113256305112049
1.32203389830508	0.104164247735059
1.42372881355932	0.0960526107985815
1.52542372881356	0.0887902671870246
1.62711864406780	0.0822659159948655
1.72881355932203	0.0763848705734192
1.83050847457627	0.0710663917545322
1.93220338983051	0.0662414700669098
2.03389830508475	0.0618509783475582
2.13559322033898	0.0578441304123892
2.23728813559322	0.0541771930345819
2.33898305084746	0.0508124079052516
2.44067796610170	0.0477170879335647
2.54237288135593	0.0448628585157360
2.64406779661017	0.0422250195318841
2.74576271186441	0.0397820080317533
2.84745762711864	0.0375149450182692
2.94915254237288	0.0354072525717608
3.05084745762712	0.0334443298905866
3.15254237288136	0.0316132787474777
3.25423728813559	0.0299026704494420
3.35593220338983	0.0283023477029292
3.45762711864407	0.0268032558742482
3.55932203389831	0.0253972990379959
3.66101694915254	0.0240772169561838
3.76271186440678	0.0228364797545704
3.86440677966102	0.0216691975823231
3.96610169491525	0.0205700429745074
4.06779661016949	0.0195341839988114
4.16949152542373	0.0185572265704981
4.27118644067797	0.0176351645728770
4.37288135593220	0.0167643366328632
4.47457627118644	0.0159413885792864
4.57627118644068	0.0151632407612030
4.67796610169492	0.0144270595292316
4.77966101694915	0.0137302322887940
4.88135593220339	0.0130703456233338
4.98305084745763	0.0124451660608031
5.08474576271186	0.0118526231202155
5.18644067796610	0.0112907943287232
5.28813559322034	0.0107578919450714
5.38983050847458	0.0102522511637187
5.49152542372881	0.00977231960648719
5.59322033898305	0.00931664793624330
5.69491525423729	0.00888388145058315
5.79661016949153	0.00847275253344925
5.89830508474576	0.00808207385958724
6	0.00771073226121926


==> pic/042.dat <==
0	0.307201428540974
0.101694915254237	0.284692467753285
0.203389830508475	0.263962195836201
0.305084745762712	0.244860576215361
0.406779661016949	0.227250977510897
0.508474576271186	0.211008914529435
0.610169491525424	0.196020912545776
0.711864406779661	0.182183482389875
0.813559322033898	0.169402195151940
0.915254237288136	0.157590846478232
1.01694915254237	0.146670701467320
1.11864406779661	0.136569812104192
1.22033898305085	0.127222399999551
1.32203389830508	0.118568297944244
1.42372881355932	0.110552444453426
1.52542372881356	0.103124426070097
1.62711864406780	0.0962380627304233
1.72881355932203	0.0898510319704600
1.83050847457627	0.0839245281813834
1.93220338983051	0.0784229535034279
2.03389830508475	0.0733136372920731
2.13559322033898	0.0685665813978714
2.23728813559322	0.0641542287773830
2.33898305084746	0.0600512532003326
2.44067796610170	0.0562343680403240
2.54237288135593	0.0526821523359104
2.64406779661017	0.0493748924878928
2.74576271186441	0.0462944381195622
2.84745762711864	0.0434240707710884
2.94915254237288	0.0407483842291160
3.05084745762712	0.0382531754093601
3.15254237288136	0.0359253448149729
3.25423728813559	0.0337528056878841
3.35593220338983	0.0317244010553009
3.45762711864407	0.0298298279500497
3.55932203389831	0.0280595681523331
3.66101694915254	0.0264048248625352
3.76271186440678	0.0248574647706333
3.86440677966102	0.0234099650381965
3.96610169491525	0.0220553647544199
4.06779661016949	0.0207872204686731
4.16949152542373	0.0195995654390654
4.27118644067797	0.0184868722699670
4.37288135593220	0.0174440186416262
4.47457627118644	0.0164662558623125
4.57627118644068	0.0155491799980882
4.67796610169492	0.0146887053576263
4.77966101694915	0.0138810401296787
4.88135593220339	0.0131226639890767
4.98305084745763	0.0124103075036928
5.08474576271186	0.0117409331897847
5.18644067796610	0.0111117180767329
5.28813559322034	0.0105200376545017
5.38983050847458	0.00996345108833194
5.49152542372881	0.00943968759531599
5.59322033898305	0.00894663388671521
5.69491525423729	0.00848232258824584
5.79661016949153	0.00804492155815993
5.89830508474576	0.00763272402986036
6	0.00724413951207374


==> pic/043.dat <==
0	0.257779434766477
0.101694915254237	0.239577463126326
0.203389830508475	0.222789355856047
0.305084745762712	0.207296055175746
0.406779661016949	0.192989224509851
0.508474576271186	0.179770229141780
0.610169491525424	0.167549217999233
0.711864406779661	0.156244296208159
0.813559322033898	0.145780779140592
0.915254237288136	0.136090519652667
1.01694915254237	0.127111301076799
1.11864406779661	0.118786289307310
1.22033898305085	0.111063538011761
1.32203389830508	0.103895541619682
1.42372881355932	0.0972388312942578
1.52542372881356	0.0910536095878270
1.62711864406780	0.0853034199250811
1.72881355932203	0.0799548474542233
1.83050847457627	0.0749772481610284
1.93220338983051	0.0703425034582196
2.03389830508475	0.0660247977467948
2.13559322033898	0.0620004167004545
2.23728813559322	0.0582475642522497
2.33898305084746	0.0547461964668185
2.44067796610170	0.0514778706646170
2.54237288135593	0.0484256083286301
2.64406779661017	0.0455737704711663
2.74576271186441	0.0429079442702964
2.84745762711864	0.0404148399038801
2.94915254237288	0.0380821966153670
3.05084745762712	0.0358986971409322
3.15254237288136	0.0338538897131528
3.25423728813559	0.0319381169333637
3.35593220338983	0.0301424508739592
3.45762711864407	0.0284586338340451
3.55932203389831	0.0268790242277192
3.66101694915254	0.0253965471345122
3.76271186440678	0.0240046490867437
3.86440677966102	0.0226972567092521
3.96610169491525	0.0214687388636104
4.06779661016949	0.0203138719819567
4.16949152542373	0.0192278083053219
4.27118644067797	0.0182060467681600
4.37288135593220	0.0172444062949767
4.47457627118644	0.0163390012967760
4.57627118644068	0.0154862191747454
4.67796610169492	0.0146826996563861
4.77966101694915	0.0139253158053643
4.88135593220339	0.0132111565608803
4.98305084745763	0.0125375106754829
5.08474576271186	0.0119018519321300
5.18644067796610	0.0113018255320463
5.28813559322034	0.0107352355546543
5.38983050847458	0.0102000333996712
5.49152542372881	0.00969430712944600
5.59322033898305	0.00921627163685187
5.69491525423729	0.00876425957061561
5.79661016949153	0.00833671295592127
5.89830508474576	0.00793217545353673
6	0.00754928520562286


==> pic/BGK_K_001.dat <==
4	0.992468668731507
6	1.00360047434157
8	1.00772194579244
10	1.00984230771993
12	1.01112620449054
14	1.01198405292461
16	1.01259643772785
18	1.01305489317571
20	1.01341064204822
30	1.01442051308287
40	1.01489381502328
50	1.01516782150599
100	1.01569358418985
150	1.01586233009164


==> pic/BGK_K_002.dat <==
0	0.300027865428494
0.101010101010101	0.232824017259550
0.202020202020202	0.189912611081139
0.303030303030303	0.160412342220998
0.404040404040404	0.138701268187105
0.505050505050505	0.121806018750217
0.606060606060606	0.108099787894065
0.707070707070707	0.0966505493238070
0.808080808080808	0.0868928049933002
0.909090909090909	0.0784607058263992
1.01010101010101	0.0711019729633638
1.11111111111111	0.0646325235817939


==> pic/BGK_ex1.dat <==
0.100000000000000	0.900024053492434
0.200000000000000	0.913616671429131
0.300000000000000	0.927009787748313
0.400000000000000	0.940208253809709
0.500000000000000	0.953216770548138
0.600000000000000	0.966039894907399
0.700000000000000	0.978682046029531
0.800000000000000	0.991147511221676
0.900000000000000	1.00344045172292
1	1.01556490829400


==> pic/B_401.dat <==
5	-0.457405556845957
6	0.0860080123633641
7	-0.247710937854369
8	0.0787561851941938
9	-0.144878278692318
10	0.0644741933281307
11	-0.0870532226660713
12	0.0509789057906991
13	-0.0517349196167670
14	0.0396327583769285
15	-0.0289721639733838
16	0.0304054030460137
17	-0.0137605428173774
18	0.0229749192807333
19	-0.00334501869889706
20	0.0170020509066272
21	0.00389640225881347
22	0.0121954992389059
23	0.00896932302098153
24	0.00832003375252527
25	0.0125232793755393
26	0.00518961963609938
27	0.0149919799285425
28	0.00265793166497315
29	0.0166730505168558
30	0.000609744652948985
31	0.0177754473433955
32	-0.00104605346321493
33	0.0184487225547156
34	-0.00238190119976841
35	0.0188016733014168
36	-0.00345573233302157
37	0.0189145562948759
38	-0.00431415707008570
39	0.0188472812611669
40	-0.00499489261953625
41	0.0186450233684783
42	-0.00552862786443518
43	0.0183421394639835
44	-0.00594046179507320
45	0.0179649460554042
46	-0.00625102001113239
47	0.0175337190469828
48	-0.00647732692833541
49	0.0170641523736389
50	-0.00663349153574567
51	0.0165684346764576
52	-0.00673124996354418


==> pic/B_402.dat <==
5	-0.220191125771897
6	0.0860080123633643
7	-0.0592670677486447
8	0.0787561851941940
9	0.00424929909604802
10	0.0644741933281307
11	0.0342261616663786
12	0.0509789057906987
13	0.0493114592023915
14	0.0396327583769285
15	0.0568556915852597
16	0.0304054030460137
17	0.0602683719445288
18	0.0229749192807328
19	0.0613042980786914
20	0.0170020509066272
21	0.0609341208567982
22	0.0121954992389064
23	0.0597235116889160
24	0.00832003375252482
25	0.0580150758276478
26	0.00518961963609938
27	0.0560222734959757
28	0.00265793166497292
29	0.0538807898067055
30	0.000609744652948651
31	0.0516779684999119
32	-0.00104605346321493
33	0.0494703330294823
34	-0.00238190119976863
35	0.0472943530277594
36	-0.00345573233302291
37	0.0451732390411094
38	-0.00431415707008526
39	0.0431213284156984
40	-0.00499489261953625
41	0.0411469707813718
42	-0.00552862786443551
43	0.0392544571728795
44	-0.00594046179507309
45	0.0374453272024849
46	-0.00625102001113206
47	0.0357192646147099
48	-0.00647732692833552
49	0.0340747162240651
50	-0.00663349153574523
51	0.0325093224628940
52	-0.00673124996354418


==> pic/B_403.dat <==
5	-0.282426943238750
6	0.117244074473871
7	-0.0749288535032502
8	0.0577422832874428
9	7.85271197548945e-05
10	0.0232078784797801
11	0.0293286145877077
12	0.00385024633399603
13	0.0400026038329910
14	-0.00677355048146756
15	0.0424679502655630
16	-0.0123432924349077
17	0.0411916654194054
18	-0.0149570661425231
19	0.0382543231887099
20	-0.0158346713047382
21	0.0346720578389348
22	-0.0157000447810361
23	0.0309520595794705
24	-0.0149900922667758
25	0.0273458902356252
26	-0.0139714846165479
27	0.0239723880453375
28	-0.0128077697576434
29	0.0208801921584766
30	-0.0115989343139766
31	0.0180807102246848
32	-0.0104052620478048
33	0.0155659583258334
34	-0.00926200833696087
35	0.0133183771703985
36	-0.00818857725737911
37	0.0113162706477139
38	-0.00719433960941060
39	0.00953680383461796
40	-0.00628236117032334
41	0.00795761941518485
42	-0.00545181039903504
43	0.00655766512077478
44	-0.00469952048828116
45	0.00531757007155033
46	-0.00402100381392640
47	0.00421976540979753
48	-0.00341110857952020
49	0.00324846329415665
50	-0.00286444006876321
51	0.00238956113930386
52	-0.00237562633403358


==> pic/B_404.dat <==
5	0.0312856031416218
6	0.117244074473871
7	0.144784784001119
8	0.0577422832874430
9	0.156131244467491
10	0.0232078784797799
11	0.144515214385232
12	0.00385024633399545
13	0.127789395094693
14	-0.00677355048146775
15	0.111074184129796
16	-0.0123432924349077
17	0.0958868950513482
18	-0.0149570661425231
19	0.0825681570416678
20	-0.0158346713047388
21	0.0710565906515620
22	-0.0157000447810357
23	0.0611631614908154
24	-0.0149900922667760
25	0.0526730653001586
26	-0.0139714846165481
27	0.0453830550068620
28	-0.0128077697576438
29	0.0391134571735849
30	-0.0115989343139770
31	0.0337101710848873
32	-0.0104052620478048
33	0.0290428777291689
34	-0.00926200833696106
35	0.0250020440283743
36	-0.00818857725738007
37	0.0214957828498723
38	-0.00719433960941021
39	0.0184469755105842
40	-0.00628236117032334
41	0.0157907821805603
42	-0.00545181039903523
43	0.0134725477600456
44	-0.00469952048828116
45	0.0114460655171616
46	-0.00402100381392621
47	0.00967214743582710
48	-0.00341110857952039
49	0.00811745042823283
50	-0.00286444006876282
51	0.00675351294544157
52	-0.00237562633403397


==> pic/K1_new.dat <==
5	1.05847068021240
6	1.00600307261754
7	1.04436386974534
8	1.01009380585469
9	1.03764680261253
10	1.01218511178827
11	1.03370827234617
12	1.01344630231281
13	1.03111607604581
14	1.01428658107211
15	1.02927903908210
16	1.01488514632441
17	1.02790832341512
18	1.01533251188183
19	1.02684592459957
20	1.01567919189450
21	1.02599807109724
22	1.01595554114111
23	1.02530556864596
24	1.01618087301636
25	1.02472919465709
26	1.01636804832928
27	1.02424192341192
28	1.01652595545111
29	1.02382452298596
30	1.01666093030298
31	1.02346293225698
32	1.01677760899236
33	1.02314663104747
34	1.01687946068432
35	1.02286759055731
36	1.01696913219362
37	1.02261957644611
38	1.01704867748831
39	1.02239767359957
40	1.01711971452441
41	1.02219795441759
42	1.01718353487550
43	1.02201724245758
44	1.01724118192025
45	1.02185294090168
46	1.01729350761543
47	1.02170290600356
48	1.01734121439001
49	1.02156535232474
50	1.01738488651384
51	1.02143878081446
52	1.01742501389851


==> pic/K1_old.dat <==
5	0.977743016736182
6	1.00600307261754
7	0.995132552802621
8	1.01009380585469
9	1.00243750491551
10	1.01218511178827
11	1.00640924663272
12	1.01344630231281
13	1.00888193853362
14	1.01428658107211
15	1.01055784108867
16	1.01488514632441
17	1.01176233685918
18	1.01533251188183
19	1.01266614923069
20	1.01567919189450
21	1.01336713511331
22	1.01595554114111
23	1.01392523978155
24	1.01618087301636
25	1.01437914258994
26	1.01636804832928
27	1.01475486654758
28	1.01652595545111
29	1.01507053249305
30	1.01666093030298
31	1.01533912787193
32	1.01677760899236
33	1.01557019217916
34	1.01687946068432
35	1.01577088203291
36	1.01696913219362
37	1.01594666614312
38	1.01704867748831
39	1.01610179156544
40	1.01711971452441
41	1.01623960422000
42	1.01718353487550
43	1.01636277401821
44	1.01724118192025
45	1.01647345604489
46	1.01729350761543
47	1.01657340795594
48	1.01734121439001
49	1.01666407681830
50	1.01738488651384
51	1.01674666425294
52	1.01742501389851


==> pic/K2_e.dat <==
2	-5.39767121190776
3	-6.88375377999148
4	-8.12036959820126
5	-9.24401403348692
6	-10.3085625604913
7	-11.3416670120509
8	-12.3595469520047
9	-13.3733396156167
10	-14.3933717265568
11	-15.4339717130715


==> pic/K2_no.dat <==
2	-4.58704436744074
3	-5.63828742473956
4	-6.65260169909638
5	-7.65107097776688
6	-8.64287084026429
7	-9.63198964802006
8	-10.6199745863495
9	-11.6069590888181
10	-12.5918153309144
11	-13.5716651662422


==> pic/K2_o.dat <==
2	-4.60440911597731
3	-5.94410969990620
4	-7.20890312373509
5	-8.44436120848693
6	-9.65913705098144
7	-10.8543325313124
8	-12.0304624389400
9	-13.1900483398693
10	-14.3399805318762
11	-15.4959147132970


==> pic/Sh_K_001.dat <==
4	0.994824226993060
6	1.00600307261754
8	1.01009380585469
10	1.01218511178827
12	1.01344630231281
14	1.01428658107211
16	1.01488514632441
18	1.01533251188183
20	1.01567919189450
30	1.01666093030298
40	1.01711971452441
50	1.01738488651384
100	1.01789273266408
150	1.01805543760767


==> pic/Sh_K_002.dat <==
0	0.305077698844000
0.101010101010101	0.238975445730407
0.202020202020202	0.196490487439517
0.303030303030303	0.167088789138087
0.404040404040404	0.145313025621880
0.505050505050505	0.128269132547714
0.606060606060606	0.114369703352442
0.707070707070707	0.102703273135310
0.808080808080808	0.0927158159767264
0.909090909090909	0.0840483866783653
1.01010101010101	0.0764531630347418
1.11111111111111	0.0697490943579057


==> pic/Sh_K_031.dat <==
0	0.632954153397221
0.101010101010101	0.495666307591825
0.202020202020202	0.407247703522123
0.303030303030303	0.345968618353327
0.404040404040404	0.300552884240968
0.505050505050505	0.265007957508030
0.606060606060606	0.236038205171691
0.707070707070707	0.211745453201135
0.808080808080808	0.190972105801426
0.909090909090909	0.172965864811231
1.01010101010101	0.157206060636072
1.11111111111111	0.143311708326150


==> pic/Sh_K_032.dat <==
0	0.479846948656424
0.101010101010101	0.375851308000649
0.202020202020202	0.308925145445386
0.303030303030303	0.262564920642498
0.404040404040404	0.228212388529536
0.505050505050505	0.201323357711281
0.606060606060606	0.179401402020919
0.707070707070707	0.161010451139331
0.808080808080808	0.145275867430459
0.909090909090909	0.131629926783335
1.01010101010101	0.119680074041299
1.11111111111111	0.109139237619683


==> pic/Sh_K_033.dat <==
0	0.305077698844000
0.101010101010101	0.238975445730407
0.202020202020202	0.196490487439517
0.303030303030303	0.167088789138087
0.404040404040404	0.145313025621880
0.505050505050505	0.128269132547714
0.606060606060606	0.114369703352442
0.707070707070707	0.102703273135310
0.808080808080808	0.0927158159767264
0.909090909090909	0.0840483866783653
1.01010101010101	0.0764531630347418
1.11111111111111	0.0697490943579057


==> pic/Sh_ex1.dat <==
0.100000000000000	0.900538547258697
0.200000000000000	0.914568528172823
0.300000000000000	0.928326802485312
0.400000000000000	0.941822829134484
0.500000000000000	0.955065621002655
0.600000000000000	0.968063772151663
0.700000000000000	0.980825483178653
0.800000000000000	0.993358584857075
0.900000000000000	1.00567056021419
1	1.01776856518447


==> pic/T1_new.dat <==
6	1.35220994612191
7	1.28672507737032
8	1.33451121543098
9	1.29213494296456
10	1.32614657126652
11	1.29487712614434
12	1.32127348735356
13	1.29651819206941
14	1.31808288752384
15	1.29760431169058
16	1.31583135361939
17	1.29837355111091
18	1.31415724796551
19	1.29894559407923
20	1.31286352720913
21	1.29938693495442
22	1.31183366520719
23	1.29973736404143
24	1.31099433511767
25	1.30002209977474
26	1.31029708624850
27	1.30025787468073
28	1.30970861819272
29	1.30045621436227
30	1.30920528736727
31	1.30062530918741
32	1.30876984243073
33	1.30077113491624
34	1.30838940031414
35	1.30089815114114
36	1.30805414556177
37	1.30100975177356
38	1.30775646834257
39	1.30110856433460
40	1.30749037769758
41	1.30119665400051
42	1.30725109266414
43	1.30127566591541
44	1.30703475138523
45	1.30134692647343
46	1.30683820030236
47	1.30141151671256
48	1.30665883883571
49	1.30147032636948
50	1.30649450322648
51	1.30152409427952
52	1.30634337848450
53	1.30157343897610


==> pic/T1_old.dat <==
6	1.25295960961107
7	1.28672507737032
8	1.27406436212568
9	1.29213494296456
10	1.28302468419680
11	1.29487712614434
12	1.28791958454661
13	1.29651819206941
14	1.29097450894439
15	1.29760431169058
16	1.29304786079134
17	1.29837355111091
18	1.29453917248826
19	1.29894559407923
20	1.29565869425851
21	1.29938693495442
22	1.29652718330647
23	1.29973736404142
24	1.29721871839565
25	1.30002209977474
26	1.29778114715753
27	1.30025787468073
28	1.29824668472782
29	1.30045621436227
30	1.29863777589512
31	1.30062530918741
32	1.29897051349923
33	1.30077113491624
34	1.29925672139799
35	1.30089815114115
36	1.29950527178826
37	1.30100975177356
38	1.29972294530996
39	1.30110856433460
40	1.29991500838078
41	1.30119665400051
42	1.30008561023695
43	1.30127566591541
44	1.30023806189885
45	1.30134692647343
46	1.30037503595203
47	1.30141151671256
48	1.30049871208920
49	1.30147032636948
50	1.30061088478675
51	1.30152409427952
52	1.30071304408890
53	1.30157343897610


==> pic/T5_B_new.dat <==
5	0.417680717357697
6	0.376167326260134
7	0.402942480972748
8	0.378483691088187
9	0.396902158848450
10	0.379670463316763
11	0.393646241667156
12	0.380386624206736
13	0.391620260079887
14	0.380863742466789
15	0.390241967508626
16	0.381203465171014
17	0.389245346205550
18	0.381457209169488
19	0.388492020932433
20	0.381653695205880
21	0.387903067935220
22	0.381810191342020
23	0.387430254907848
24	0.381937687590453
25	0.387042477517277
26	0.382043502933567
27	0.386718793277292
28	0.382132695480322
29	0.386444594079735
30	0.382208870311084
31	0.386209384738645
32	0.382274664754893
33	0.386005433673037
34	0.382332051761031
35	0.385826921268955
36	0.382382536117244
37	0.385669384417643
38	0.382427285147441
39	0.385529343783433
40	0.382467218028954
41	0.385404047395014
42	0.382503068225020
43	0.385291290348184
44	0.382535428008322
45	0.385189285533148
46	0.382564780786555
47	0.385096569316348
48	0.382591524952782
49	0.385011931637009
50	0.382615991740637
51	0.384934363457662
52	0.382638458769246
53	0.384863016747011


==> pic/T5_B_old.dat <==
5	0.350261318262852
6	0.376167326260134
7	0.365903394262024
8	0.378483691088187
9	0.371899315587264
10	0.379670463316763
11	0.374980055694650
12	0.380386624206736
13	0.376824036901453
14	0.380863742466789
15	0.378037660485023
16	0.381203465171014
17	0.378890105756710
18	0.381457209169488
19	0.379517974146399
20	0.381653695205880
21	0.379997485533397
22	0.381810191342020
23	0.380374301381951
24	0.381937687590453
25	0.380677334135636
26	0.382043502933567
27	0.380925722868848
28	0.382132695480322
29	0.381132607829601
30	0.382208870311084
31	0.381307290199222
32	0.382274664754893
33	0.381456526513621
34	0.382332051761032
35	0.381585335403964
36	0.382382536117244
37	0.381697517511879
38	0.382427285147441
39	0.381796000413978
40	0.382467218028954
41	0.381883073332361
42	0.382503068225020
43	0.381960550463644
44	0.382535428008322
45	0.382029886920672
46	0.382564780786554
47	0.382092262515465
48	0.382591524952782
49	0.382148643282784
50	0.382615991740637
51	0.382199827319445
52	0.382638458769246
53	0.382246479392242


==> pic/T5_S_new.dat <==
5	0.630980505963040
6	0.578279571858836
7	0.611471033372942
8	0.581443820949900
9	0.603790734067545
10	0.583021052168520
11	0.599748270379555
12	0.583954336365267
13	0.597272744788424
14	0.584566924354107
15	0.595607965053991
16	0.584998007313838
17	0.594414707576812
18	0.585316919309999
19	0.593518962521178
20	0.585561901986796
21	0.592822573237399
22	0.585755703643123
23	0.592266092316998
24	0.585912670146864
25	0.591811470059796
26	0.586042279544212
27	0.591433250449616
28	0.586151036268056
29	0.591113774100304
30	0.586243547412743
31	0.590840414009347
32	0.586323164542311
33	0.590603907045905
34	0.586392382284040
35	0.590397306651376
36	0.586453094602160
37	0.590215303107057
38	0.586506764571944
39	0.590053769413133
40	0.586554539824656
41	0.589909450126175
42	0.586597332873850
43	0.589779743345241
44	0.586635878157319
45	0.589662544906955
46	0.586670773288661
47	0.589556135049116
48	0.586702509381970
49	0.589459094642854
50	0.586731493676261
51	0.589370242380339
52	0.586758066643294
53	0.589288587054690


==> pic/T5_S_old.dat <==
5	0.543148871992913
6	0.578279571858836
7	0.565002603916395
8	0.581443820949900
9	0.572996209177606
10	0.583021052168520
11	0.577014666933534
12	0.583954336365267
13	0.579389953989650
14	0.584566924354107
15	0.580940666454974
16	0.584998007313838
17	0.582023766730282
18	0.585316919309999
19	0.582818229388616
20	0.585561901986796
21	0.583423050983037
22	0.585755703643123
23	0.583897149603534
24	0.585912670146864
25	0.584277641153114
26	0.586042279544211
27	0.584588994680730
28	0.586151036268057
29	0.584847953664191
30	0.586243547412743
31	0.585066336827637
32	0.586323164542311
33	0.585252709323625
34	0.586392382284040
35	0.585413420403696
36	0.586453094602160
37	0.585553270035953
38	0.586506764571944
39	0.585675949946082
40	0.586554539824656
41	0.585784343018413
42	0.586597332873850
43	0.585880731206754
44	0.586635878157319
45	0.585966942851022
46	0.586670773288661
47	0.586044458957864
48	0.586702509381970
49	0.586114491130017
50	0.586731493676261
51	0.586178039552162
52	0.586758066643294
53	0.586235936716821

